RoboUniverse-10K: Toward the Scaling Era of Agentic Robotics via Real-to-Sim Environments

Agentic Robotics, in which foundation models act as coding agents to control robots through executable programs, has emerged as a compelling paradigm for embodied intelligence. Yet unlike software engineering, where massive executable environments power post-training, robotics remains constrained by small, manual benchmarks and in-distribution evaluation. To bridge this gap, we introduce RoboUniverse-10K, 10,807 interactive, resettable, and verifiable physics environments built from real-world videos via an automated Real2Sim and quality assurance pipeline. Each runs in an isolated, Harbor-compatible harness that hides privileged states and grading logic to mirror real-world sensing. From the same pipeline, we hold out 500 unseen tasks to establish RoboUniverse-Verified, an expert-verified zero-shot benchmark. Evaluating 11 closed- and open-source models reveals a huge gap: frontier models reach 85.8\% success, while open-source baselines lag at 2.6\% to 10.0\%, bottlenecked by low-level grasping, deformable-object manipulation, and post-contact physical control. Finally, we collect about 17K multi-turn trajectories totaling 0.79B tokens with GPT-6 Astra and perform full-parameter supervised fine-tuning on Qwen3.6-35B-A3B, yielding RoboUniverse-35B-A3B. Our model achieves substantial zero-shot gains on RoboUniverse-Verified, lifting the success rate from 0.8\% to 21.2\%, while achieving zero-shot task completions across LIBERO-MAX, RoboCasa, RoboTwin 2.0, and a real Franka arm. We open-source the RL-ready environments and model to lay the foundation for large-scale reinforcement learning in Agentic Robotics.

==> Sections/prompt-builder-1.txt <==
Watch the supplied video and keyframes. Build a detailed, realistic Isaac Sim scene at the visual quality of the shared RoboDojo reference, and make the robot perform the same task through physical interaction. Preserve important appearance, object relationships and task meaning; exact coordinates, dimensions and timing are unnecessary. Choose the assets, geometry, materials, controller and feasible motion yourself. Reproduce the interaction shown, whether it involves grasping, pushing, an articulated mechanism, tools or material transfer.

Read AGENTS.md, delivery_template/README.md and the workspace embody-sim and embody-perception skills. Initialize the author interface files before implementing your scene. Build the scene behind the operable backend from the start; keep reference control separate and route both demonstration and reset replay through env.step(action). Use the prepared runtime and SAM3.1/DA3 tools when useful; relative depth is not metric depth. Start from your assigned video and runtime documentation. Do not read previous reconstruction demos or other agents' implementations.

Build the complete settled scene and both required RGB cameras before tuning the motion. Read the embody-sim appearance reference and open its shared quality reference; use them for asset access, native rendering and geometric/surface detail. The source video determines object identity, framing, layout, materials and lighting. Choose a view from the source and compare the whole rendered image with that view, resolving the largest differences in silhouettes, proportions and prominent context before spending the run on control. Save this comparison as output/scene_design.png. A short reachability check is useful during layout; keep the scene complete when adapting it for feasible interaction.


==> Sections/prompt-builder-2.txt <==
Model physical objects as geometry with appropriate collision and material properties. Movable objects are dynamic; genuinely fixed furniture and structural supports may be static colliders. Solid background props are physical obstacles too. Collision shapes must agree with visible surfaces, including the robot and fingers. Represent task-relevant cavities, openings, walls, handles and thin parts so contact occurs on the visible surface: a visible opening must not be blocked by a solid convex hull, and a visible wall must not allow passage. Simplified colliders are fine when they preserve support, clearance and interaction. Purely visual details such as printed labels need no separate collider. Do not make functional gaps implausibly large, shrink colliders away from visible surfaces, or disable collisions to make the task easier. Fix geometry, grasp, approach or control when objects collide incorrectly.

Use arm/finger joint drives or efforts; let contact, friction and gravity move task objects. Setup/reset poses before the operation are fine. During the task, do not attach or weld objects to the hand, rewrite object poses, drive the target directly, apply task-completing external forces, disable object dynamics, or play back robot joint states frame by frame. Passive mechanical joints and physically justified anchored supports are fine. Indicators or erased marks should respond to actual physical interaction. Motion must avoid solid obstacles; normal contact and small solver compliance are acceptable, but visible or sustained interpenetration, tunneling and hovering are defects to fix, not successful manipulation. Releasing a grasp must leave the object supported in a physically plausible state.


==> Sections/prompt-builder-3.txt <==
Keep the main instruction and verifier aligned around ordinary task completion. Describe what should visibly change and, when relevant, whether to let go, put a tool down safely, withdraw the hand or leave an object supported. Do not add finishing requirements that the task does not need. Use a few natural sentences, not a numerical checklist or a prescribed motion sequence. The verifier should accept the reasonable range of outcomes that satisfy those sentences: meaningful movement, the intended functional relation and a plausible finished state. Do not invent an exact displacement, destination, orientation, object count or hold duration just because your reference run happens to achieve it. Any task-essential constraint must be clear in the instruction; a precise count, distance or time belongs there only if the source goal actually depends on it.


==> Sections/prompt-qa-1.txt <==
Compare the instruction and implemented success decision in both directions. Follow the actual return path in verify.py/evaluator_adapter.py and their helpers: a printed diagnostic is not necessarily a success condition. Enumerate each operative predicate and classify it as task semantics, physical validity, evidence integrity, or numerical tolerance. In quality/alignment.md, map every task-semantic predicate to its instruction clause, and map every promised task outcome to the measurement that checks it. Include the code location, gap if any, and resolution. Account for conjunctions/disjunctions and short-circuit branches, not just names in a JSON report.

The instruction must let a solver understand acceptable completion without reading the verifier or reference controller. Keep the main instruction short, in everyday language, with few numbers. Explain the target, meaningful change or functional relation, and task-relevant finishing state. Necessary release, placement, support or withdrawal must be clear when actually required. Do not add irrelevant finishing actions or require the reference controller's exact route, distance, orientation, duration or final joint/gripper posture. Keep numerical tolerances out of the short main instruction; when the frozen author assignment requires a verifier appendix, give their exact implemented meaning and values there. If a reasonable completion of the instruction would fail, remove the unsupported restriction or repair its tolerance; clarify a genuinely necessary goal in ordinary language. Do not weaken genuine physics or evidence checks. Conversely, an outcome promised by the instruction must be measured rather than assumed from a controller phase or elapsed time.


==> Sections/prompt-qa-2.txt <==
Prioritize risks that can change this task's verdict. Inspect correct object identity, nontrivial progress from an unsolved reset, required relation and final support, brief success followed by failure, completion flags/proximity/controller-waypoint substitutes, and physical shortcuts. Check geometry/coordinate conventions and whether contact or a causal interaction chain is measured where needed; indirect effects through a valid tool or passive mechanism may be legitimate. Review missing/NaN/inconsistent evidence and timestamp coverage, reset/episode contamination, and whether the evaluator consumes the current run's host-generated evidence rather than solver-provided success text. For a deployed API, inspect relevant action validation, duplicate requests, reset/finish behavior and public/private separation. An AST/source hash check alone does not establish physical validity or adversarial isolation.

Reproduce important suspected failures with small, targeted tests, then repair them. Choose a practical set based on the actual predicates and access model: no action or pre-solved start, wrong object, partial/transient completion, incomplete/nonfinite evidence, and a legitimate alternate completion are useful candidates. Record why a category is not applicable rather than creating meaningless fixtures. Save runnable tests and their exact commands/results in quality/. Label edited traces and CPU fixtures as logic regression evidence; they do not demonstrate a reachable physical exploit or successful robot run. A valid alternative should exercise a real allowance (another goal-satisfying end state or irrelevant final posture), not just relabel the original passing record. Do not force every test to return failure: missing evidence may correctly be inconclusive, and legitimate variations should succeed.


==> Sections/prompt-qa-3.txt <==
Implement minimal repairs in this task's instruction, verifier, evidence export or backend as needed. Preserve intended task and useful tolerances. For each confirmed issue, record before/after behavior and its regression. If fixing an API/framework flaw requires shared-infrastructure changes, mark that boundary and retain needs_revision or blocked until resolved; do not silently change shared services. Do not describe the result as hack-proof. Describe the tested threat model, fixed issues and remaining risks.

After repairs, validate the final revision under its own source hashes and paths. Run its frozen template's static/interface checks, a real reference execution and a separate reset replay of saved controls through the same backend.step. Run the final verifier on both. Keep source binding/metadata consistent with the final revision; do not disable audits or rewrite old verdicts to hide source changes. Use the same version for tests and final evidence. Preserve the original operation, USD, controls/states, video and README deliverables; replace stale output evidence with the repaired revision's actual runs, retaining useful before/after evidence in quality/. For the external-wrist contract, reference and reset runs each retain both real camera streams. Inspect videos for completion and obvious physical regressions. Simulator smoke tests and interface passes are not task success. If a meaningful repair cannot be verified, deliver runnable work and the honest outstanding gap rather than accepted.


==> Sections/prompt-rollout-agilex.txt <==
Turn both blue bins upside down and place one over each end of the golden metal rack, leaving the middle position empty. Let go so that both bins remain supported by the rack.


## Operating this environment

The robot scene is already reset. Control it using the installed Python client or CLI.
You may write and run your own Python control programs. Simulation advances only when
you send actions; time spent reasoning does not advance physics.

    roboenv describe
    roboenv observe --images /tmp/robot-view

Open the returned PNG paths with your image-viewing tool. Observations include measured
joint positions/velocities. Read the action names, units, limits and control interval
before acting. Do not assume a particular joint count, frequency or gripper convention.

    from roboenv_client import Client
    robot = Client()
    spec = robot.describe()
    obs = robot.observe()
    print(robot.save_images("/tmp/robot-view", obs))
    # Supply a finite vector in spec["action"] order; choose it using your own controller.
    # result = robot.step(action, repeat=10)
    # result = robot.step_chunk(actions)  # bounded chunk; returns its final observation
    # obs = result["observation"]
    # print(robot.save_images("/tmp/robot-view", obs))

CLI actions: roboenv step --action '[...]' --repeat 10, or
roboenv step-chunk --file actions.json (a JSON array of action vectors).
Each action lasts exactly one declared control interval. Chunking supplies commands,
not an automatic motion planner. Check feedback between chunks. A rejected chunk
executes no actions; a runtime error may leave a completed prefix and ends the episode.
Use one controller at a time. The client attaches episode/step IDs and retries with
an identical request ID to prevent duplicate physical actions.

There is one attempt, no agent-accessible reset, and a finite step/time budget shown by
describe. When you have finished, run roboenv finish (or simply end your turn).
Finishing does not add settling steps: explicitly execute any needed final observation
intervals. The independent verifier grades recorded physical evidence. No score or
reference solution is available during the attempt. Source video/production files and
private simulator state are not provided to the agent.


==> Sections/prompt-rollout-franka.txt <==
Press the round silver button on top of the tall silver-and-black drink machine between the toaster oven and the coffee maker. Push the button down, then lift the hand away so it springs back up.


## Operating this environment

The robot scene is already reset. Control it using the installed Python client or CLI.
You may write and run your own Python control programs. Simulation advances only when
you send actions; time spent reasoning does not advance physics.

    roboenv describe
    roboenv observe --images /tmp/robot-view

Open the returned PNG paths with your image-viewing tool. Observations include measured
joint positions/velocities. Read the action names, units, limits and control interval
before acting. Do not assume a particular joint count, frequency or gripper convention.

    from roboenv_client import Client
    robot = Client()
    spec = robot.describe()
    obs = robot.observe()
    print(robot.save_images("/tmp/robot-view", obs))
    # Supply a finite vector in spec["action"] order; choose it using your own controller.
    # result = robot.step(action, repeat=10)
    # result = robot.step_chunk(actions)  # bounded chunk; returns its final observation
    # obs = result["observation"]
    # print(robot.save_images("/tmp/robot-view", obs))

CLI actions: roboenv step --action '[...]' --repeat 10, or
roboenv step-chunk --file actions.json (a JSON array of action vectors).
Each action lasts exactly one declared control interval. Chunking supplies commands,
not an automatic motion planner. Check feedback between chunks. A rejected chunk
executes no actions; a runtime error may leave a completed prefix and ends the episode.
Use one controller at a time. The client attaches episode/step IDs and retries with
an identical request ID to prevent duplicate physical actions.

There is one attempt, no agent-accessible reset, and a finite step/time budget shown by
describe. When you have finished, run roboenv finish (or simply end your turn).
Finishing does not add settling steps: explicitly execute any needed final observation
intervals. The independent verifier grades recorded physical evidence. No score or
reference solution is available during the attempt. Source video/production files and
private simulator state are not provided to the agent.

